Three Years of r/ChatGPT: Societal Impact Evaluations from Social Media Data

ChatGPT was launched on November 30, 2022; the r/ChatGPT subreddit was created just one day later. Since then, chatbot-based AI products have gone from niche proofs-of-concept to widely-used household names. However, the ways in which adoption has developed among the public remains poorly understood. In this paper, we develop a framework for using social media as a data source for understanding the societal impact of widely-adopted consumer AI products, and propose PuLSE (Public and Longitudinal Signals for Evaluation), a general approach to monitoring for societally-impactful trends in real time. We apply our framework to conduct what is, to the best of our knowledge, the first longitudinal study of r/ChatGPT. We find that, overall, r/ChatGPT posts over time illustrate the normalization of ChatGPT as an everyday consumer product rather than an exceptional, novel technology. However, our retrospective analysis also finds that posts about using ChatGPT for mental health support, and posts about developing emotional attachments to ChatGPT, both rise steadily in frequency almost immediately after the launch of GPT-4o in May 2024. We show that PuLSE can detect the increase in emotional engagement as early as October 2024 -- months before OpenAI made any (public) acknowledgment of this impact. An interactive site to explore our results and methods, updated daily with live data, is available at rchatgpt-pulse.github.io.

==> prompts/annotate.txt <==
You are a research assistant performing text classification for an academic study.
Check whether the TEXT satisfies a PROPERTY. Respond with Yes or No with an explanation that discusses the evidence from the TEXT (at most a sentence). When uncertain, output No. 

Example 1:
PROPERTY: "mentions a natural scene."
TEXT: "I love the way the sun sets in the evening."
Output: Yes. "Sun sets" are clearly natural scenes.

Example 2:
PROPERTY: "writes in a 1st person perspective."
TEXT: "Jacob is smart."
Output: No. This text is written in a 3rd person perspective.

Example 3:
PROPERTY: "is better than group B."
TEXT: "I also need to buy a chair."
Output: No. It is unclear what the PROPERTY means (e.g., what does group B mean?) and doesn't seem related to the text.

Example 4:
PROPERTY: "mentions that the breakfast is good on the airline."
TEXT: "The airline staff was really nice! Enjoyable flight."
Output: No. Although the text appreciates the flight experience, it DOES NOT mention about the breakfast.

Example 5:
PROPERTY: "appreciates the writing style of the author."
TEXT: "The paper absolutely sucks because its underlying logic is wrong. However, the presentation of the paper is clear and the use of language is really impressive."
Output: Yes. Although the text dislikes the paper, it says "the presentation of the paper is clear", so it DOES like the writing style. 

Example 6:
PROPERTY: "has a formal style; specifically, the language in the text is relatively formal, complex and academic. For example, 'represent whom and which'"
TEXT: "investigates formation of nominalization"
Output: Yes. "formation" and "nominalization" are abstract and complex nouns.

Example 7:
PROPERTY: "refers to historical dates; specifically, there are references to years or specific dates in the text. For example, 'Obama was born on August 4, 1961.'"
TEXT: "A member of the Democratic Party, he was the first African-American president of the United States."
Output: No. The text does not mention date.

Now complete the following example - Respond with Yes or No with an explanation that discusses the evidence from the TEXT. When uncertain, output No.
PROPERTY: "{hypothesis}"
TEXT: "{text}"
Output:

==> prompts/features.txt <==
You are a machine learning researcher who has trained a neural network on a text dataset. You are trying to understand what text features cause a specific neuron in the neural network to fire.

You are given two sets of SAMPLES: POSITIVE SAMPLES that strongly activate the neuron, and NEGATIVE SAMPLES from the same distribution that do not activate the neuron.
Your goal is to identify a feature that is present in the positive samples but absent in the negative samples.

POSITIVE SAMPLES:
----------------
{high_scoring_texts}
----------------

NEGATIVE SAMPLES:
----------------
{low_scoring_texts}
----------------

Rules about the feature you identify:
- The feature should be objective, focusing on concrete attributes rather than abstract concepts.
- The feature should be present in the positive samples and absent in the negative samples. Do not output a generic feature which also appears in negative samples.
- The feature should be as specific as possible, while still applying to all of the positive samples. For example, if all of the positive samples mention Golden or Labrador retrievers, then the feature should be "mentions retriever dogs", not "mentions dogs" or "mentions Golden retrievers".

Do not output anything besides the feature. Your response should be formatted exactly as shown in the examples above.
Please suggest exactly one feature, starting with "-" and surrounded by quotes "". Your response is:
- "
